Search for new phenomena in final states with large jet multiplicities and missing transverse momentum at sqrt(s)=8 TeV proton-proton collisions using the ATLAS experiment

A search is presented for new particles decaying to large numbers (7 to greater or equal to 10) of jets, missing transverse momentum and no isolated electrons or muons. This analysis uses 20.3/fb of pp collision data at sqrt(s)=8 TeV collected by the ATLAS experiment at the Large Hadron Collider. The sensitivity of the search is enhanced by considering the number of b-tagged jets and the scalar sum of masses of large-radius jets in an event. No evidence is found for physics beyond the Standard Model. The results are interpreted in the context of various simplified supersymmetry-inspired models where gluinos are pair produced, as well as a mSUGRA/CMSSM model.

==> Metadata.txt <==
Title:
Search for new phenomena in final states with large jet multiplicities
and missing transverse momentum at sqrt(s)=8TeV proton-proton
collisions using the ATLAS experiment.

Abstract:
A search is presented for new particles decaying to large numbers (7
to greater or equal to 10) of jets, missing transverse momentum and no
isolated electrons or muons. This analysis uses 20.3/fb of pp
collision data at sqrt(s)=8 TeV collected by the ATLAS experiment at
the Large Hadron Collider. The sensitivity of the search is enhanced
by considering the number of b-tagged jets and the scalar sum of
masses of large-radius jets in an event. No evidence is found for
physics beyond the Standard Model. The results are interpreted in the
context of various simplified supersymmetry-inspired models where
gluinos are pair produced, as well as a mSUGRA/CMSSM model.


Comments: 35 pages plus author list (60 pages total), 14 figures, 7
tables, submitted to <JHEP>, All figures including auxiliary
figures are available at
http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/SUSY-2013-04/
 
CERN Preprint ID: CERN-PH-EP-2013-110


